The Nainital-Cape Survey -- II:Report for pulsation in five chemically peculiar A-type stars and presentation of 140 null results

To search photometric variability in chemically peculiar A type stars in the northern hemisphere. High-speed photometric observations of Ap and Am star candidates have been carried out from ARIES (Manora Peak, Nainital) using a three-channel fast photometer attached to the ARIES 104-cm Sampurnanand telescope. This paper presents three new variables: HD 113878, HD 118660 and HD 207561. During the time span of the survey (1999 December to 2004 January) pulsations of the $\delta$ Sct type were also found for the two evolved Am stars HD 102480 and HD 98851, as reported in Joshi et al. (2002, 2003). Additionally, we present 140 null results of the survey for this time span. The star HD 113878 pulsates with a period of 2.31 hr, which is typical of $\delta$ Sct stars. HD 118660 exhibits multi-periodic variability with a prominent period of nearly 1 hr. These periods need to be investigated and make HD 118660 a particularly interesting target for further observations. For HD 207561, a star classified as Am, a probable pulsation with a period of 6 min was found in the light curves obtained on two consecutive nights. Both HD 102480 and HD 98851 exhibit unusual alternating high and low amplitude maxima, with a period ratio of 2:1. The analysis of the null results confirms the photometric quality of the Nainital

==> 4970table.dat <==
HD 154     00 06 24  34 36 25    8.93  F0    0.223   0.230   0.746   2.782 -0.033  0.002  2.892 1503 1.54  
HD 416     00 08 51  37 12 56    8.91  A5    0.194   0.211   0.746   2.803 -0.008 -0.040  2.064 2174 2.30  
HD 573     00 10 13  25 31 36    8.90  F0III 0.208   0.253   0.783   2.780 -0.057  0.043  3.497 1832 0.96
                                                                                                2174 1.31 
HD 1607    00 20 27  22 28 47    8.67  F0    0.254   0.222   0.638   2.723 -0.044  0.029  2.544 2235 1.70   
HD 2123    00 26 02  67 50 46    9.60  F5      --     --      --      --     --     --     --   2223 1.30
HD 2471    00 28 40  37 18 15    8.15  A5    0.084   0.251   0.900   2.892 -0.075 -0.058  2.449 1499 2.05   
HD 2523    00 29 08  11 19 12    8.08  F0    0.219   0.208   0.655   2.733 -0.028  0.016  1.675 2215 2.06
                                                                                                2223 1.97
         				                                                        2283 0.79 
HD 4564    00 48 00  36 12 17    8.05  A5    0.150   0.228   0.802   2.824 -0.022 -0.024  2.290 2214 2.12
HD 7901    01 20 36  67 14 02    8.44  A3    0.212   0.209   0.720   2.750 -0.024  0.040  1.670 2240 1.05 
HD 9550    01 34 24  38 50 44    8.29  A3    0.199   0.213   0.740   2.762 -0.024  0.036  1.765 1827 1.14 
HD 9843    01 36 41  35 36 59    8.22  F8    0.286   0.179   0.735   2.706 -0.006  0.187  0.908 1917 1.65 
       					                                                        1919 1.37   
        				                                                        1923 1.44
HD 11215   01 51 40  54 56 37    7.93  A2m   0.145   0.239   0.921   2.803 -0.036  0.135  2.197 1833 1.01  
HD 11318   01 52 29  49 47 58    7.94  A3    0.240   0.362   0.388   2.813 -0.157 -0.418  9.219 1498 3.03  
        				                                                        1499 2.04
                                                                                                2174 1.60
                                                                                                2176 2.61
HD 11948   01 58 50  55 34 54    7.84  A5    0.115   0.242   0.879   2.873 -0.040 -0.037  2.514 2209 1.48  
                                                                                                2225 1.51 
HD 12519   02 03 29  26 32 14    8.46  A5    0.238   0.290   0.552   2.802 -0.087 -0.232  5.985 1500 1.55 
HD 13929   02 17 34  58 01 14    7.49  Am    0.134   0.237   0.840   2.826 -0.030  0.011  2.386 2211 4.04 
                                                                                                2212 2.43 
HD 14522   02 21 19  28 04 16    8.78  A2    0.141   0.229   0.913   2.901 -0.071 -0.066  2.190 2225 1.40  
HD 15023   02 27 29  58 58 12    8.30  F2III 0.178   0.221   0.736   2.790 -0.021 -0.024  2.151 1831 0.53 
HD 16127   02 36 22  35 32 10    9.38  A0    0.057   0.190   1.068   2.865  0.014  0.168  1.174 2281 2.13  
HD 16956   02 43 41  21 08 51    7.79  A2mp  0.104   0.277   0.822   2.851 -0.071 -0.050  3.779 1502 2.01 
                                                                                                1503 1.98 
HD 17317   02 47 28  21 20 44    8.62  Am    0.230   0.226   0.780   2.750 -0.041  0.100  2.390 1501 1.05  
                                                                                                1825 1.32 
                                                                                                2300 1.16
HD 17431   02 49 18  45 15 37    8.50  A3    0.218   0.258   0.672   2.769 -0.041  0.100  3.921 1827 1.41   
                                                                                                1830 1.45 
                                                                                                2239 3.19
                                                                                                2250 2.37
HD 19342   03 09 21  58 45 25    8.00  Am    0.310   0.198   0.772   2.733 -0.018  0.133  2.062 1832 0.91 
HD 20919   03 24 19  49 13 16    9.00  A8    0.207   0.178   0.765   2.775  0.016  0.035  0.610 1834 0.85    
HD 21213   03 26 03   20 14 44   8.70  A5    0.218   0.221   0.741   2.758 -0.034  0.045  2.237 1826 1.28 
       					                                                        1830 0.85 
       					                                                        1834 0.84 
HD 21527   03 30 19  48 29 58    8.89  A7IV   --     --      --      --      --     --     --   1926 0.85 
HD 23734   03 48 10  21 19 45    7.97  A5    0.125   0.211   0.820   2.808 -0.007  0.024  1.175 2283 1.83 
HD 25515   04 05 36  50 45 35    8.70  F3III 0.262   0.177   0.745   2.706 -0.004  0.197  0.540 1832 0.78 
HD 26894   04 19 12  63 57 29    7.97  F0    0.118   0.228   0.847   2.847 -0.021 -0.017  1.993 1565 1.79
                                                                                                1566 2.07 
					                                                        1567 1.30 
                                                                                                1596 2.01
      					                                                        1600 1.58
                                                                                                1825 2.13
                                                                                                1826 0.92
                                                                                                1827 1.52
                                                                                                1828 1.58
                                                                                                1830 0.84
HD 27086   04 18 22  37 34 38    8.47  F0    0.217   0.190   0.920   2.833 0.017  0.080   1.408 1551 0.93
                                                                                                1950 0.93 
                                                                                                2191 2.40
                                                                                                2209 0.86
                                                                                                2287 4.49
                                                                                                2295 2.07
HD 27380   04 23 44  65 59 28    9.16  G5        --    --     --     --      --     --     --   1566 1.73
HD 29717   04 40 58  02 30 21    8.09  F0    0.239   0.223   0.760   2.769 -0.031  0.042  2.630 2300 1.12  
HD 30110   04 48 12  59 14 27    7.48  Fm    0.192   0.202   0.729   2.760 -0.014  0.029  1.268 1568 1.01 
                                                                                                1571 3.23
                                                                                                1572 5.02
                                                                                                1591 1.26 
                                                                                                1594 2.53 
                                                                                                1919 0.59
                                                                                                1948 1.51
HD 32444   05 06 21  55 07 15    8.51  A3    0.362   0.233   0.753   2.769 -0.041  0.035  4.411 2212 1.41 
                                                                                                2223 2.92 
HD 32608   05 06 01  35 56 12    6.50  A5V   0.094   0.202   0.908   2.838  0.006  0.061  0.542 2238 3.33  
HD 32633   05 06 08  33 55 09    7.07  B9p  -0.012   0.132   0.534   2.725 -0.029  0.108  5.062 2296 1.04 
                                                                                                2305 2.01 
HD 33619   05 13 24  41 18 54    8.65  A5    0.186   0.211   0.745   2.784 -0.014 -0.003  1.775 1503 1.29 
                                                                                                1923 0.74
                                                                                                2225 1.15 
HD 37009   05 38 12  50 31 58    8.06  F0    0.216   0.196   0.732   2.736 -0.015  0.084  1.046 1830 0.89 
                                                                                                1833 1.15 
                                                                                                1834 1.89 
                                                                                                1835 2.06 
                                                                                                1857 2.25 
                                                                                                1883 1.18 
                                                                                                1919 0.55 
HD 37154   05 39 57  57 08 14    8.81  F0    0.215   0.279   0.654   2.769 -0.087 -0.064  4.727 2285 1.17 
                                                                                                2297 0.97 
HD 38143   05 44 22  18 31 37    8.41  A2    0.208   0.205   0.698   2.786 -0.007 -0.054  1.919 1567 1.33   
HD 38180   05 45 10  28 15 10    8.43  A5    0.212   0.250   0.776   2.782 -0.053  0.032  3.465 1599 0.84  
HD 38271   05 44 43  03 11 38    8.58  A2    0.102   0.255   0.895   2.858 -0.050  0.009  2.789 2300 0.61
HD 39390   05 56 03  59 01 44    8.53  Fm    0.199   0.183   0.701   2.723  0.300 -0.005  0.092 1917 0.73 
                                                                                                1943 1.02 
HD 41786   06 08 02  21 17 43    7.29  F0    0.193   0.275   0.690   2.782 -0.078 -0.054  4.393 1500 1.37 
HD 43478   06 17 51  32 30 16    7.50  A3    0.259   0.240   0.663   2.721 -0.063  0.060  3.213 1511 1.94 
                                                                                                1917 0.64 
HD 43623   06 19 07  39 46 28    9.23  F0    0.199   0.231   0.732   2.791 -0.031 -0.030  2.788 2212 2.49  
HD 43682   06 18 11  15 57 09    8.43  Am    0.195   0.190   0.736   2.776  1.007  0.004  0.004 1923 0.62
                                                                                                1976 1.59 
                                                                                                1977 2.52 
HD 44714   06 23 29  05 36 09    8.63  A5    0.146   0.209   0.801   2.846 -0.002 -0.061  1.679 1564 0.91 
HD 46297   06 34 02  33 31 40    8.56  A2    0.015   0.272   0.849   2.874 -0.071 -0.069  2.599 1598 1.38
                                                                                                2250 1.74
HD 47606   06 42 52  56 41 35    7.32  A5    0.130   0.209   0.997   2.804 -0.005  0.209  0.728 1923 0.75 
HD 48409   06 45 46  49 04 51    8.40  A3    0.213   0.308   0.517   2.838 -0.100 -0.330  6.779 1498 0.79 
                                                                                                1500 3.49 
HD 48933   06 45 57 -01 15 10    8.79  A2    0.090   0.181   1.010   2.839  0.027  0.161  1.825 2295 1.44 
HD 50186   06 53 06  25 18 41    7.40  Am    0.157   0.261   0.716   2.766 -0.071  0.004  3.219 1923 1.45   
HD 51496   07 00 57  56 51 13    9.83  F5      --     --       --      --     --    --      --  1883 1.03  
HD 51596   06 58 03  00 22 09    7.50  A2    0.180   0.209   0.670   2.768 -0.018 -0.046  1.618 1502 3.12  
                                                                                                1504 1.83 
                                                                                                1883 0.80 
                                                                                                1943 1.43
HD 55997   07 15 57  16 44 29    9.09  A5III 0.200   0.224   0.683   2.762 -0.035 -0.021  2.320 1566 0.78 

HD 56148   07 19 48  61 35 31    9.00  F0    0.204   0.178   0.628   2.722  0.316 -0.001  0.022 1567 1.41
                                                                                                1591 0.96 
                                                                                                1592 1.28
HD 56684   07 19 14  26 59 59    8.31  F0    0.193   0.180   0.673   2.719 -0.003  0.077  0.143 1620 1.00
HD 57955   07 23 48  06 56 46    7.65  A2    0.201   0.290   0.636   2.763 -0.101 -0.070  4.961 1534 1.09 
HD 58431   07 25 53  06 42 49    7.84  F0    0.190   0.193   0.683   2.750 -0.008  0.003  0.893 1621 1.52 
                                                                                                1622 1.09  
HD 58452   07 27 21  37 36 31    8.76  A3    0.173   0.247   0.704   2.820 -0.041 -0.116  3.453 1500 1.87 
HD 60210   07 33 29  00 16 10    9.03  A2    --       --      --      --     --                 1623 0.64   
HD 61659   07 42 36  46 29 29    8.65  Am    0.182   0.237   0.797   2.806 -0.033  0.005  2.839 1917 0.56 
HD 62140   07 46 28  62 49 53    6.47  F0    0.143   0.265   0.735   2.854 -0.059 -0.143  3.965 2223 1.26 
HD 68140   08 12 04  25 10 50    8.74  F0    0.143   0.254   0.772   2.809 -0.050 -0.026  3.132 1568 0.93
                                                                                                1572 0.86 
HD 69476   08 18 15  29 04 46    8.60  A3    0.239   0.232   0.633   2.718 -0.056  0.041  2.722 1511 1.90 
HD 69521   08 18 39  31 48 34    8.77  A3    0.032   0.195   0.651   2.868  0.008 -0.255  0.278 1564 0.98
HD 70318   08 21 54  17 36 05    8.20  A3    0.203   0.233   0.707   2.761 -0.045  0.005  2.633 1598 1.11  
                                                                                                1620 0.80 
HD 71866   08 31 10  40 13 29    6.71  A0    0.014   0.264   0.823   2.845 -0.057 -0.037  2.236 2238 1.25 
HD 72459   08 35 13  50 22 52    8.53  A5V   0.095   0.211   1.036   2.863 -0.007  0.140  0.742 1933 0.71 
HD 72792   08 37 26  55 59 11    7.63  F0    0.217   0.231   0.714   2.738 -0.050  0.060  2.451 1502 0.74  
                                                                                                1919 0.99 
HD 73045   08 36 48  18 52 59    8.62  Am    0.211   0.199   0.759   2.775 -0.005  0.029  1.469 1943 0.71 
HD 73174   08 37 37  19 43 58    7.76  Am    0.089   0.243   0.954   2.858 -0.038  0.068  2.057 1923 0.72 
HD 73574   08 39 42  20 05 10    7.75  A5V   0.127   0.207   0.871   2.799 -0.004  0.093  0.843 1566 1.33 
HD 73800   08 40 28  07 08 38    8.58  F0    0.218   0.178   0.608   2.718 -0.002  0.016  0.481 1566 2.30 
                                                                                                1567 0.93 
HD 75592   08 52 14  37 56 33    9.32  F0    0.180   0.214   0.725   2.751 -0.029  0.043  1.501 2339 1.88 
HD 75664   08 51 23  02 13 16    8.65  A5    0.159   0.232   0.740   2.787 -0.034 -0.014  2.316 1534 1.42 
                                                                                                1563 1.17 
                                                                                                1564 0.84 
                                                                                                1567 1.15 
HD 76310   08 55 59  21 41 33    8.54  Am    0.168   0.211   0.770   2.775 -0.017  0.040  1.419 1568 0.96 
                                                                                                1571 0.86 
                                                                                                1572 1.25 
                                                                                                1591 1.06 
                                                                                                1943 1.93 
HD 76444   08 57 07  29 12 58    9.11  F0    0.176   0.191   0.752   2.745 -0.008  0.082  0.455 1598 1.55 
                                                                                                1599 1.25 
                                                                                                1620 0.76 
HD 77081   09 00 20  03 31 48    8.94  A3    0.187   0.239   0.724   2.804 -0.035 -0.064  3.111 1533 1.27  
HD 78140   09 07 23  28 07 13    9.09  F0    0.171   0.225   0.734   2.779 -0.029 -0.004  2.109 2246 0.63 
HD 78214   09 06 54 -02 19 00    9.82  F8     --       --      --      --     --    --  --      1948 1.59 
HD 78388   09 09 52  49 49 57    7.61  F0III 0.231   0.172   0.710   2.709  0.002  0.153  0.101 1917 0.55 
                                                                                                1948 2.28 
                                                                                                1950 1.49 
                                                                                                1983 1.44 
                                                                                                2296 2.62 
                                                                                                2297 3.62 
                                                                                                2305 1.86 
HD 79798   09 18 42  60 53 12    8.61  A2    0.155   0.188   0.814   2.778  0.007  0.078  0.333 2239 0.86 
HD 81029   09 23 15  03 30 04    7.30  F0    0.200   0.199   0.727   2.737 -0.018  0.076  1.001 1943 0.75   
HD 81722   09 33 49  77 41 34    8.31  G5    0.616   0.342   0.430    --      --    --     --   1919 0.76 
HD 83920   09 42 47  43 03 15    8.68  A7    0.179   0.221   0.707   2.750 -0.036  0.027  1.785 1917 0.58  
HD 85216   09 50 53  19 19 25    8.39  A3    0.180   0.218   0.760   2.777 -0.023  0.026  1.865 1923 0.71 
HD 86167   09 57 27  29 10 19    8.39  A5    0.190   0.225   0.682   2.754 -0.039 -0.006  2.159 1923 0.65 
HD 90011   10 23 27  02 15 13    8.69  F0    0.216   0.252   0.746   2.753 -0.066  0.060  3.330 1923 0.74 
HD 92764   10 43 25  44 57 01    9.01  A7V   0.116   0.210   0.859   2.816 -0.005  0.047  1.026 1917 0.55 
                                                                                                1950 1.29 
                                                                                                1976 1.71 
                                                                                                1977 2.03 
                                                                                                2297 1.34 
HD 93075   10 45 59  56 55 14    7.12  A8V   0.173   0.207   0.718   2.786 -0.009 -0.034  1.557 1999 3.96 
                                                                                                2009 1.25 
HD 93991   10 52 01  55 21 17    8.09  F0    0.165   0.252   0.826   2.787 -0.054  0.072  2.958 1919 0.96 
HD 94779   10 57 17  46 55 09    8.68  Am    0.083   0.213   0.991   2.823 -0.007  0.166  0.542 1923 0.76 
HD 98710   11 21 51  34 51 37    8.74  Am    0.147   0.203   0.815   2.796 -0.001  0.043  1.007 1923 0.64 
HD 98880   11 22 52  44 49 28    8.04  A5    0.233   0.233   0.644   2.719 -0.056  0.048  2.677 1917 0.64  
                                                                                                1948 2.01 
HD 99831   11 29 22  42 05 31    8.90  Am    0.186   0.220   0.720   2.750 -0.035  0.040  1.797 1919 0.59  
HD 100215  11 32 13  38 55 34    7.99  Am    0.205   0.175   0.679   2.733  0.005  0.040  0.207 1923 0.60 
HD 100654  11 35 12  35 24 20    8.68  F5    0.217   0.248   0.676   2.739 -0.066  0.019  3.193 1943 0.80  
HD 101953  11 44 07  29 34 48    8.04  Am    0.169   0.185   0.732   2.754  0.001  0.044  0.289 1943 0.72 
HD 102102  11 45 16  43 12 37    8.09  F0    0.174   0.236   0.765   2.794 -0.035 -0.003  2.657 1923 0.60 
HD 103498  11 55 11  46 28 11    6.99  A1    0.003   0.196   1.010   2.858  0.009  0.124  2.263 1563 0.80 
                                                                                                1564 0.38 
                                                                                                1659 0.85 
HD 104202  12 00 09  70 39 06    8.44  A     0.144   0.238   0.769    --     --     --  --      2280 0.96 
                                                                                                2282 1.37 
                                                                                                2295 1.27 
HD 104817  12 04 13  01 27 44    7.69  Am    0.115   0.205   0.873   2.843  0.003  0.017  1.002 1923 0.77 
HD 104957  12 05 06  30 49 59    8.87  Am    0.170   0.178   0.746   2.760  0.010  0.046  0.068 1917 0.65 
HD 105680  12 09 59  22 38 23    8.06  Am    0.188   0.220   0.714   2.763 -0.031  0.008  1.976 1943 0.77 
HD 107513  12 21 26  24 59 49    7.38  Am    0.172   0.176   0.738   2.753  0.010  0.052  4.276 1948 3.31 
                                                                                                1950 2.36 
                                                                                                2297 1.06
                                                                                                2305 0.92
HD 109306  12 33 36  28 04 53    8.60  F3V   0.238   0.223   0.683   2.717 -0.047  0.095  2.249 1923 0.61 
                                                                                                2283 0.72 
HD 109782  12 37 11   21 11 54   7.71  F3V   0.243   0.228   0.683   2.724 -0.050  0.071  2.559 1983 1.64  
HD 115606  13 18 02   13 00 00   8.57  A2    0.165   0.296   0.631   2.846 -0.089 -0.231  5.581 1566 1.19 
                                                                                                1567 2.28
HD 115708  13 18 37  26 21 56    7.83  A2p   0.164   0.192   0.747   2.788  0.007 -0.009  0.843 1977 3.05
HD 115722  13 18 25  35 57 14    9.55  Am    0.208   0.199   0.665   2.756 -0.012 -0.027  1.430 2034 1.09 
HD 116635  13 24 26  30 33 14    9.63  F2    0.092   0.199   0.934   2.890 -0.019 -0.019  0.487 2034 0.99   
HD 117044  13 27 30  13 54 49    8.19  F0    0.209   0.211   0.674   2.749 -0.026 -0.004  1.803 1950 1.74  
HD 119563  13 43 39  21 05 44    8.81  A5    0.215   0.217   0.763   2.737 -0.036  0.112  1.778 1943 0.89 
HD 124883  14 15 26  27 44 02    7.30  A2     --      --      --      --     --     --    --    1619 1.28   
                                                                                                1622 0.97
                                                                                                1627 3.14
HD 134305  15 08 44  12 29 19    7.24  A7p    --      --      --      --     --     --    --    1660 1.17
                                                                                                2043 1.62
HD 135297  15 14 21  00 22 10    7.94  A0p  -0.010   0.182   0.969   2.855 -0.055  0.102  2.365 1619 0.97 
                                                                                                1620 1.04 
                                                                                                1650 1.32 
HD 139319  15 33 48  63 54 00    7.43  A5    0.193   0.186   0.836   2.770  0.006  0.116  0.547 2035 0.99 
HD 139478  15 36 00  52 04 11    6.70  F4    0.207   0.169   0.666   2.739  0.013  0.009  0.090 2034 0.97 
HD 144999  16 07 38  28 59 43    7.70  A3    --      --      --      --        --    --   --    1620 1.00 
                                                                                                1622 0.97 
                                                                                                1623 0.79 
                                                                                                1650 1.69 
                                                                                                1659 2.04 
HD 151070  16 44 10  23 31 01    7.03  F5    0.351   0.203   0.697   2.688 -0.032  0.208  2.522 2035 1.01 
HD 153897  17 01 09  27 11 50    6.57  F5    0.274   0.154   0.457   2.676  0.016  0.002  0.261 2036 0.94  
HD 162705  17 51 47  15 00 24    7.53  F0    0.218   0.219   0.766   2.765 -0.029  0.056  2.184 2034 0.97 
HD 166894  18 10 54  38 57 40    7.80  A2    0.066   0.187   1.090   2.879  0.013  0.162  0.681 2036 1.17 
HD 168605  18 19 50  19 10 17    8.19  A0p   0.037   0.101   1.089   2.828  0.106  0.257  --    1659 1.66 
                                                                                                1660 1.01 
HD 177332  19 04 10  03 19 50    6.72  A5    0.071   0.204   1.088   2.857  0.001  0.204  0.070 2034 0.92  
HD 191742  20 09 47  42 32 28    8.16  A7    0.114   0.232   0.960   2.884 -0.040  0.021  1.946 1825 1.51 
                                                                                                1826 1.31
HD 192224  20 12 08  41 21 01    8.86  Ap     --      --      --      --     --     --    --    1830 1.18  
HD 200177  21 00 06  48 40 46    7.34  B9p  -0.017   0.200   0.845   2.873 -0.069 -0.063  3.075 1829 1.00 
                                                                                                2209 1.00 
HD 203819  21 22 43  54 13 50    7.87  A0p   0.013   0.153   1.086   2.890  0.027  0.133  --    2190 1.64  
HD 203922  21 24 12  35 01 35    8.52  A2     --      --      --      --      --    --    --    1824 1.54 
HD 204038  21 25 00  33 41 16    8.38  F1V   0.291   0.158   0.668   2.691  0.013  0.170  0.211 1831 0.99  
HD 206977  21 44 54  36 11 26    9.01  A5    0.109   0.191   1.016   2.886 -0.003  0.072  0.202 1829 1.38
                                                                                     --   --    1830 0.57 
HD 207564  21 49 42  10 42 41    9.50  F8     --      --      --      --      --     --   --    2215 3.33
HD 208525  21 55 24  51 00 13    9.06  A2     --      --      --      --      --     --   --    1826 1.43  
HD 210433  22 08 35  59 17 22    7.15  A0     --      --      --     2.846    --     --   --    1827 1.55 
HD 221072  23 28 18  63 23 27    8.32  F5     0.302   0.211  0.698   2.702 -0.039  0.162  2.360 1830 1.02 
HD 223247  23 47 46  28 24 26    8.13  F0     0.182   0.217  0.773   2.772 -0.024  0.049  1.765 1832 1.01  
                                                                                                1833 1.18 
HD 228112  20 10 29  41 09 28    9.03  Ap     --      --      --      --      --     --  --     1827 1.29  


==> contents.txt <==
% updated May 04, 2006
This archive (mary4970) contents the files and figures required to make the paper 
AA/2006/4970, plus the files to be archived electronically.
  

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


* Detail of the files for the paper :

    - mary4970.tex  : 2 column version of the paper
    - aa.cls
    - deluxetable.sty
    - the files of the figures appearing in the paper : 
 4970f1.ps
 4970f2.ps 
 4970f3.ps
 4970f4.ps
 4970f5.ps 
 4970f6.ps
 4970f7.eps
 4970f8.eps
 4970f9.eps
 4970f10.ps
 4970f11.ps

* Detail of the files for the electronic archive :

    - 4970table.dat : data file of the table, which contain 
	information of the 140 null result stars 
    - 4970table.tex : tex version of the data file
    - 4970f12.ps: the 249 spectra corresponding to the 140 stars,  corrected only 	for extinction (a sample of this figure is given in 4970f10.ps)
    - 4970f13.ps: the 249 prewhitened spectra of the 140 stars (a sample of this figure is given in 4970f11.ps)




